Data Privacy in Trigger-Action Systems

Trigger-action platforms (TAPs) allow users to connect independent web-based or IoT services to achieve useful automation. They provide a simple interface that helps end-users create trigger-compute-action rules that pass data between disparate Internet services. Unfortunately, TAPs introduce a large-scale security risk: if they are compromised, attackers will gain access to sensitive data for millions of users. To avoid this risk, we propose eTAP, a privacy-enhancing trigger-action platform that executes trigger-compute-action rules without accessing users' private data in plaintext or learning anything about the results of the computation. We use garbled circuits as a primitive, and leverage the unique structure of trigger-compute-action rules to make them practical. We formally state and prove the security guarantees of our protocols. We prototyped eTAP, which supports the most commonly used operations on popular commercial TAPs like IFTTT and Zapier. Specifically, it supports Boolean, arithmetic, and string operations on private trigger data and can run 100% of the top-500 rules of IFTTT users and 93.4% of all publicly-available rules on Zapier. Based on ten existing rules that exercise a wide variety of operations, we show that eTAP has a modest performance impact: on average rule execution latency increases by 70 ms (55%) and throughput reduces by 59%.

==> data/latency.csv <==
,TS local,TS -> TAP,TAP local,TAP -> AS,AS local
1,0.005480051,0.137589931,0.00924015,0.093580008,0.01748991
2,0.00537014,0.131789923,0.004859924,0.090620041,0.015949965
3,0.006360054,0.106260061,0.004839897,0.061150074,0.003230095
4,0.005470037,0.107190132,0.004240036,0.067430019,0.001709938
5,0.005290031,0.22010994,0.058949947,0.085380077,0.023789883
6,0.38635993,0.763799906,0.007359982,0.793200016,0.383990049
7,0.0057199,0.106559992,0.004500151,0.0682199,0.002199888
8,0.00564003,0.102509975,0.004980087,0.066749811,0.012020111
9,0.006180048,0.09307003,0.004580021,0.058599949,0.006989956
10,0.006449938,0.099889994,0.007149935,0.059030056,0.003979921

==> data/latency.txt <==
idx,Network,Local,Network2,Local2
1,0.231169939,0.032210112,0,0
4,0.222409964,0.026180029,0,0
7,0.167410135,0.014430046,0,0
10,0.151669979,0.017750025,0,0
13,0.174620152,0.011420012,0,0
16,0.174779892,0.012419939,0,0
19,0.169259787,0.022640228,0,0
22,0.15892005,0.017579794,0,0
25,0.305490017,0.088029861,0,0
2,0,0,0.130089998,0.000509977
5,0,0,0.123470068,0.000509977
8,0,0,0.118849993,0.000559807
11,0,0,0.125860214,0.000419855
14,0,0,0.122690201,0.000449896
17,0,0,0.145620108,0.000400066
20,0,0,0.134529829,0.000429869
23,0,0,0.138909817,0.000449896
26,0,0,0.189409971,0.00048995
28,2.296999922,0.016709961,0,0
29,0,0,2.101619959,0.000550032

==> data/latency_updated.txt <==
idx,1,2,3
1,0.248589993,0,0.012545318603515625
4,0.181840181,0,0.011621713638305664
7,0.169420004,0,0.010553121566772461
10,0.186040164,0,0.010504961013793945
13,0.187199831,0,0.011094093322753906
16,0.191900015,0,0.011884927749633789
19,0.176499844,0,0.01333308219909668
22,0.263380051,0,0.0201418399810791
25,0.393519878,0,0.17216229438781738
2,0,0.123980045,0
5,0,0.1194098,0
8,0,0.126280069,0
11,0,0.123140097,0
14,0,0.146020174,0
17,0,0.134959698,0
20,0,0.139359713,0
23,0,0.130599975,0
26,0,0.189899921,0
28,2.313709883,0,0.0115966796875
29,0,2.102169991,0


==> data/latency_vanilla.csv <==
,TS -> TAP,TAP local,TAP -> AS
1,0.071229935,0.000509977,0.058350086
2,0.06351018,0.000509977,0.059449911
3,0.059610128,0.000559807,0.058680058
4,0.060710192,0.000449896,0.061530113
5,0.109649897,0.00048995,0.079270124
6,1.031280041,0.000550032,1.069789886
7,0.06517005,0.000400066,0.080049992
8,0.064579964,0.000429869,0.069519997
9,0.063850164,0.000419855,0.061590195
10,0.076669931,0.000449896,0.061789989

==> data/throughput.csv <==
,Throughput,Throughput IFTTT
1,65.02,153.25
2,86.29,155.27
3,86.51,159.57
4,89.85,157.95
5,22.83,158
6,5.6,5.83
7,85.31,156.43
8,83.72,149.13
9,89.83,151.29
10,74.17,145.5

==> data/throughput.txt <==
idx,Throughput,Throughput IFTTT
1,86.29,0
4,86.51,0
7,89.83,0
10,89.85,0
13,85.31,0
16,83.72,0
19,74.17,0
22,65.02,0
25,22.83,0
28,5.6,0
2,0,210.18472113931708
5,0,209.4056408762337
8,0,212.35239376049185
11,0,205.52846694937278
14,0,209.3702598617358
17,0,204.27721291884234
20,0,193.42526285644058
23,0,198.6656123405885
26,0,194.45729772951861
29,0,5.83

